Near-IR clumps and their properties in high-z galaxies with JWST/NIRCam

Resolved stellar morphology of $z>1$ galaxies was inaccessible before JWST. This limitation, due to the impact of dust on rest-frame UV light, had withheld major observational conclusions required to understand the importance of clumps in galaxy evolution. Essentially independent of this issue, we use the rest-frame near-IR for a stellar-mass dependent clump detection method and determine reliable estimations of selection effects. We exploit publicly available JWST/NIRCam and HST/ACS imaging data from CEERS, to create a stellar-mass based picture of clumps in a mass-complete sample of 418 galaxies within a wide wavelength coverage of $0.5-4.6\,\mu$m and a redshift window of $1 < z < 2$. We find that a near-IR detection gives access to a larger, and possibly different, set of clumps within galaxies, with those also detected in UV making up only $28\%$. Whereas, $85\%$ of the UV clumps are found to have a near-IR counterpart. These near-IR clumps closely follow the UVJ classification of their respective host galaxies, with these hosts mainly populating the star-forming regime besides a fraction of them ($16\%$) that can be considered quiescent. The mass of the detected clumps are found to be within the range of $10^{7.5-9.5}\,\rm M_{\odot}$, therefore expected to drive gas into galaxy cores through tidal torques. The clump stellar mass function is found to have a slope of $-1.50 \pm 0.14$, indicating a hierarchical nature similar to that of star-forming regions in the local Universe. Finally, we observe a radial gradient of increasing clump mass towards the centre of galaxies.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.2 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 20 July 2023
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
